Dual-Perspective Semantic-Aware Representation Blending for Multi-Label Image Recognition with Partial Labels

Despite achieving impressive progress, current multi-label image recognition (MLR) algorithms heavily depend on large-scale datasets with complete labels, making collecting large-scale datasets extremely time-consuming and labor-intensive. Training the multi-label image recognition models with partial labels (MLR-PL) is an alternative way, in which merely some labels are known while others are unknown for each image. However, current MLP-PL algorithms rely on pre-trained image similarity models or iteratively updating the image classification models to generate pseudo labels for the unknown labels. Thus, they depend on a certain amount of annotations and inevitably suffer from obvious performance drops, especially when the known label proportion is low. To address this dilemma, we propose a dual-perspective semantic-aware representation blending (DSRB) that blends multi-granularity category-specific semantic representation across different images, from instance and prototype perspective respectively, to transfer information of known labels to complement unknown labels. Specifically, an instance-perspective representation blending (IPRB) module is designed to blend the representations of the known labels in an image with the representations of the corresponding unknown labels in another image to complement these unknown labels. Meanwhile, a prototype-perspective representation blending (PPRB) module is introduced to learn more stable representation prototypes for each category and blends the representation of unknown labels with the prototypes of corresponding labels, in a location-sensitive manner, to complement these unknown labels. Extensive experiments on the MS-COCO, Visual Genome, and Pascal VOC 2007 datasets show that the proposed DSRB consistently outperforms current state-of-the-art algorithms on all known label proportion settings.

==> submission-info.txt <==
#1 What is the contribution on this paper to the Cybernetics Community (a couple of sentences)?

The main contributions of this paper to the cybernetics community are as follows:

1) The proposed framework consistently improves the performance of multi-label image recognition with partial labels (MLR-PL) on all known label proportion settings, which has wide-ranging applications in the cybernetics community, including recommend systems, holistic scene parsing, and embodied robots.

2) The proposed framework achieves competitive performance even when the proportion of known labels is low, which can significantly reduce the time and labor required for annotation, making it beneficial for semi-supervised learning in the cybernetics community.

3) This manuscript presents in-depth analyses of image blending for multi-label images and introduces a novel blending regularization method to transfer information about known labels to complement unknown labels, which has implications for blending regularization and data augmentation in the cybernetics community.


#2 Why is this contribution significant (What impact will it have)?

The contributions of this manuscript are significant because it addresses a major limitation of current methods for handling unknown labels in multi-label image recognition tasks. By consistently improving performance across all known label proportion settings, the proposed framework has the potential to significantly impact a wide range of applications in the cybernetics community that rely on multi-label image recognition, such as content-based image retrieval and assistive robots.

Additionally, the proposed framework's ability to achieve competitive performance even when the proportion of known labels is low can greatly reduce the time and labor required for annotation, making it beneficial for semi-supervised learning. This can have a significant impact on the development of image content understanding system, as it can significantly reduce the cost and effort required to annotate large datasets.

Finally, the in-depth analyses of image blending and the introduction of a novel blending regularization method can have a significant impact on blending regularization and data augmentation in the cybernetics community, by providing a new perspective and approach to transferring information about known labels to complement unknown labels.


#3 What is distinctive/new about the current paper relative to these previously published works?

In previous work, methods for handling unknown labels in multi-label image recognition tasks have either ignored them or treated them as negative, leading to degraded performance. More recent approaches have attempted to overcome this limitation by using pre-trained image similarity models or iteratively updating image classification models to generate pseudo labels for the unknown labels. However, these methods still depend on sufficient annotations and can suffer from reduced performance, especially when the proportion of known labels is low.

In the manuscript, we propose a new approach to complementing unknown labels by blending category-specific semantic representations. Specifically, we propose a Dual-Perspective Semantic-Aware Representation Blending (DSRB) method that blends multi-granularity category-specific semantic representations from both instance and prototype perspectives across different images to transfer information about known labels to unknown labels. Extensive experimental results show that our proposed DSRB consistently outperforms state-of-the-art algorithms on all known label proportion settings, including when the proportion of known labels is as low as 10%.

Unlike previously published works, our proposed DSRB does not rely on sufficient annotations and performs consistently well regardless of the proportion of known labels. In addition, we provide in-depth analyses of image blending for multi-label images and conduct extensive experiments to evaluate the contribution of our proposed framework.


#4 Three Papers related to this paper:

Deep-LIFT: Deep Label-Specific Feature Learning for Image Annotation, Volume: 52, Issue: 8, August 2022
Hybrid Noise-Oriented Multilabel Learning, Volume: 50, Issue: 6, June 2020
Towards Class-Imbalance Aware Multi-Label Learning, Volume: 52, Issue: 6, June 2022

Robust Online Multilabel Learning Under Dynamic Changes in Data Distribution With Labels, Volume: 50, Issue: 1, January 2020
